Multi-dimensional Arrays with Levels

We explore a data structure that generalises rectangular multi-dimensional arrays. The shape of an n-dimensional array is typically given by a tuple of n natural numbers. Each element in that tuple defines the length of the corresponding axis. If we treat this tuple as an array, the shape of that array is described by the single natural number n. A natural number itself can be also treated as an array with the shape described by the natural number 1 (or the element of any singleton set). This observation gives rise to the hierarchy of array types where the shape of an array of level l+1 is a level-l array of natural numbers. Such a hierarchy occurs naturally when treating arrays as containers, which makes it possible to define both rank- and level-polymorphic operations. The former can be found in most array languages, whereas the latter gives rise to partial selections on a large set of hyperplanes, which is often useful in practice. In this paper we present an Agda formalisation of arrays with levels. We show that the proposed formalism supports standard rank-polymorphic array operations, while type system gives static guarantees that indexing is within bounds. We generalise the notion of ranked operator so that it becomes applicable on arrays of arbitrary levels and we show why this may be useful in practice.

==> abstract.txt <==
Multi-dimensional Arrays with Levels

We explore a data structure that generalises rectangular multi-dimensional
arrays.  The shape of an n-dimensional array is typically given by a tuple
of n natural numbers.  Each element in that tuple defines the length of the
corresponding axis.  If we treat this tuple as an array, the shape of that
array is described by a single natural number.  A natural number itself can
be also treated as an array with the shape described by a singleton.
This observation gives rise to the hierarchy of array types where the shape
of the array of level l+1 is l-level array of natural numbers.  Such a
hierarchy occurs naturally when treating arrays as containers and it makes
it possible to define level-polymorphic operations.  A richer structure
on the array shape makes it possible to simplify the way partial selections
are expressed, which can be useful in practice.  In the paper we present
arrays with levels that we implement in Agda as well as a number of
standard operations and properties.

